Human adaptation to adaptive machines converges to game-theoretic equilibria

Adaptive machines have the potential to assist or interfere with human behavior in a range of contexts, from cognitive decision-making to physical device assistance. Therefore it is critical to understand how machine learning algorithms can influence human actions, particularly in situations where machine goals are misaligned with those of people. Since humans continually adapt to their environment using a combination of explicit and implicit strategies, when the environment contains an adaptive machine, the human and machine play a game. Game theory is an established framework for modeling interactions between two or more decision-makers that has been applied extensively in economic markets and machine algorithms. However, existing approaches make assumptions about, rather than empirically test, how adaptation by individual humans is affected by interaction with an adaptive machine. Here we tested learning algorithms for machines playing general-sum games with human subjects. Our algorithms enable the machine to select the outcome of the co-adaptive interaction from a constellation of game-theoretic equilibria in action and policy spaces. Importantly, the machine learning algorithms work directly from observations of human actions without solving an inverse problem to estimate the human's utility function as in prior work. Surprisingly, one algorithm can steer the human-machine interaction to the machine's optimum, effectively controlling the human's actions even while the human responds optimally to their perceived cost landscape. Our results show that game theory can be used to predict and design outcomes of co-adaptive interactions between intelligent humans and machines.

==> abstract.txt <==
Title:
Human adaptation to adaptive machines converges to game-theoretic equilibria

Authors:
Benjamin J. Chasnov, Lillian J. Ratliff, Samuel A. Burden

Abstract:
Adaptive machines have the potential to assist or interfere with human
behavior in a range of contexts, from cognitive decision-making to physical device
assistance. Therefore it is critical to understand how machine learning algorithms
can influence human actions, particularly in situations where machine goals are
misaligned with those of people. Since humans continually adapt to their environment
using a combination of explicit and implicit strategies, when the environment contains
an adaptive machine, the human and machine play a game. Game theory is an established
framework for modeling interactions between two or more decision-makers that has
been applied extensively in economic markets and machine algorithms. However, existing
approaches make assumptions about, rather than empirically test, how adaptation
by individual humans is affected by interaction with an adaptive machine. Here we
tested learning algorithms for machines playing general-sum games with human subjects.
Our algorithms enable the machine to select the outcome of the co-adaptive interaction
from a constellation of game-theoretic equilibria in action and policy spaces. Importantly,
the machine learning algorithms work directly from observations of human actions
without solving an inverse problem to estimate the human's utility function as in
prior work. Surprisingly, one algorithm can steer the human-machine interaction
to the machine's optimum, effectively controlling the human's actions even while
the human responds optimally to their perceived cost landscape. Our results show
that game theory can be used to predict and design outcomes of co-adaptive interactions
between intelligent humans and machines.

==> fig/pareto.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'pareto.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{360bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.30999999)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{pareto.pdf}}%
    \put(0.01447391,0.16303184){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$M$'s action\end{tabular}}}}}%
    \put(0.30056814,0.16303184){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$M$'s action\end{tabular}}}}}%
    \put(0.16544237,0.00690415){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H$'s action\end{tabular}}}}%
    \put(0.46276375,0.00690415){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H$'s action\end{tabular}}}}%
    \put(0.02110439,0.29502854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{A}\end{tabular}}}}%
    \put(0.30307685,0.29502854){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{B}\end{tabular}}}}%
    \put(0.62513931,0.27190719){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H$ has a consistent conjecture about $M$\end{tabular}}}}%
    \put(0.62513931,0.24878887){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$M$ has a consistent conjecture about $H$\end{tabular}}}}%
    \put(0.6247731,0.22436847){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Pareto front\end{tabular}}}}%
    \put(0.62554619,0.20288588){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}consistent conjectural variations equilibrium\end{tabular}}}}%
    \put(0.62531034,0.17976758){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Stackelberg equilibrium\\\end{tabular}}}}%
    \put(0.6247731,0.1566045){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Nash equilibrium\end{tabular}}}}%
    \put(0.62513931,0.1102865){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$M$'s global \optimum\end{tabular}}}}%
    \put(0.62496023,0.05391618){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}unstable adaptation dynamics \end{tabular}}}}%
    \put(0.62513931,0.13340481){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H$'s global \optimum\end{tabular}}}}%
    \put(0.62496023,0.03084264){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}unstable conjectural variations iteration\end{tabular}}}}%
    \put(0.62489517,0.00763886){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}median actions from Experiments 2 and 3\end{tabular}}}}%
    \put(0.62513931,0.07575822){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$H$ has a consistent conjecture about $M$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> fig/sim.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'sim.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{342bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.32631578)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{sim.pdf}}%
    \put(0.35956657,0.24419697){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H$'s action\end{tabular}}}}}%
    \put(0.35956657,0.10037513){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$M$'s action\end{tabular}}}}}%
    \put(0.6878547,0.24391183){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H$'s action\end{tabular}}}}}%
    \put(0.6878547,0.10008999){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$M$'s action\end{tabular}}}}}%
    \put(0.0174444,0.25018798){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$H$'s action\end{tabular}}}}}%
    \put(0.0174444,0.10636614){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$M$'s action\end{tabular}}}}}%
    \put(0.05222983,0.3097489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{A}\end{tabular}}}}%
    \put(0.40008714,0.3097489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{B}\end{tabular}}}}%
    \put(0.71947002,0.3097489){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{C}\end{tabular}}}}%
    \put(0.52603862,0.01068583){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}conjectural variation iteration\end{tabular}}}}%
    \put(0.19874126,0.01059161){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$M$'s adaptation rate\end{tabular}}}}%
    \put(0.86695551,0.01068583){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}policy gradient iteration\end{tabular}}}}%
  \end{picture}%
\endgroup%

